Information access representations and social capital in networks

Social network position confers power and social capital. In the setting of online social networks that have massive reach, creating mathematical representations of social capital is an important step towards understanding how network position can differentially confer advantage to different groups and how network position can itself be a source of advantage. In this paper, we use well established models for information flow on networks as a base to propose a formal descriptor of the network position of a node as represented by its information access. Combining these descriptors allows a full representation of social capital across the network. Using real-world networks, we demonstrate that this representation allows the identification of differences between groups based on network specific measures of inequality of access.

==> figs/3-communities/3-community/3-community-clusterIds.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	1
66	1
67	1
68	1
69	1
70	1
71	1
72	1
73	1
74	1
75	1
76	1
77	1
78	1
79	1
80	1
81	1
82	1
83	1
84	1
85	1
86	1
87	1
88	1
89	1
90	1
91	1
92	1
93	1
94	1
95	1
96	1
97	1
98	1
99	1
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	0
134	0
135	0
136	0
137	0
138	0
139	0
140	0
141	0
142	0
143	0
144	0
145	0
146	0
147	0
148	0
149	0
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	2
201	2
202	2
203	2
204	2
205	2
206	2
207	2
208	2
209	2
210	2
211	2
212	2
213	2
214	2
215	2
216	2
217	2
218	2
219	2
220	2
221	2
222	2
223	2
224	2
225	2
226	2
227	2
228	2
229	2
230	2
231	2
232	2
233	2
234	2
235	2
236	2
237	2
238	2
239	2
240	2
241	2
242	2
243	2
244	2
245	2
246	2
247	2
248	2
249	2
250	2
251	2
252	2
253	2
254	2
255	2
256	2
257	2
258	2
259	2
260	2
261	2
262	2
263	2
264	2
265	2
266	2
267	2
268	2
269	2
270	2
271	2
272	2
273	2
274	2
275	2
276	2
277	2
278	2
279	2
280	2
281	2
282	2
283	2
284	2
285	2
286	2
287	2
288	2
289	2
290	2
291	2
292	2
293	2
294	2
295	2
296	2
297	2
298	2
299	2


==> figs/3-communities/3-community/3-community.txt <==
300	0	4420
0	2
0	3
0	11
0	13
0	15
0	21
0	38
0	40
0	45
0	47
0	48
0	51
0	53
0	54
0	57
0	58
0	62
0	64
0	68
0	70
0	71
0	72
0	74
0	75
0	82
0	85
0	88
0	99
0	103
0	120
1	3
1	4
1	5
1	9
1	10
1	12
1	13
1	14
1	21
1	22
1	24
1	25
1	27
1	28
1	31
1	36
1	51
1	53
1	60
1	61
1	66
1	69
1	78
1	82
1	85
1	86
1	94
1	97
1	98
1	99
2	7
2	8
2	13
2	14
2	15
2	17
2	21
2	22
2	24
2	27
2	33
2	36
2	37
2	39
2	48
2	49
2	50
2	51
2	56
2	69
2	81
2	82
2	86
2	89
2	90
2	91
2	94
2	97
2	99
3	4
3	6
3	7
3	8
3	9
3	11
3	17
3	23
3	25
3	26
3	33
3	37
3	41
3	42
3	44
3	48
3	51
3	66
3	67
3	73
3	75
3	78
3	79
3	81
3	83
3	94
4	10
4	11
4	12
4	13
4	21
4	22
4	23
4	25
4	27
4	32
4	40
4	45
4	47
4	48
4	50
4	58
4	60
4	63
4	66
4	75
4	83
4	86
4	87
4	88
4	89
4	90
4	92
4	268
5	6
5	9
5	10
5	12
5	13
5	20
5	26
5	35
5	38
5	39
5	41
5	43
5	46
5	52
5	54
5	55
5	60
5	63
5	65
5	73
5	85
5	86
5	90
5	93
5	94
6	7
6	18
6	19
6	22
6	23
6	36
6	38
6	40
6	42
6	44
6	55
6	56
6	57
6	59
6	60
6	61
6	65
6	67
6	76
6	80
6	81
6	83
6	85
6	92
6	93
6	99
7	11
7	13
7	14
7	18
7	20
7	25
7	32
7	38
7	39
7	46
7	54
7	59
7	62
7	66
7	70
7	80
7	81
7	88
7	89
7	90
7	91
7	92
7	96
7	198
8	9
8	10
8	11
8	13
8	15
8	16
8	20
8	24
8	26
8	27
8	28
8	31
8	32
8	36
8	49
8	50
8	51
8	54
8	55
8	59
8	65
8	67
8	69
8	70
8	72
8	78
8	79
8	82
8	83
8	89
8	92
8	93
8	96
9	11
9	15
9	17
9	20
9	22
9	25
9	27
9	34
9	36
9	39
9	44
9	50
9	54
9	55
9	63
9	69
9	71
9	74
9	80
9	81
9	86
9	88
9	90
9	92
9	97
9	98
9	99
10	13
10	16
10	25
10	34
10	35
10	38
10	41
10	43
10	47
10	49
10	57
10	58
10	62
10	64
10	69
10	70
10	73
10	78
10	85
10	87
10	88
10	91
10	92
10	94
10	98
10	99
10	227
11	16
11	19
11	22
11	24
11	29
11	30
11	31
11	33
11	42
11	46
11	56
11	59
11	70
11	71
11	72
11	73
11	78
11	84
11	85
11	91
11	93
11	96
11	97
11	99
12	16
12	18
12	20
12	21
12	22
12	24
12	25
12	29
12	30
12	36
12	39
12	40
12	45
12	46
12	47
12	51
12	53
12	57
12	63
12	65
12	73
12	74
12	75
12	77
12	80
12	83
12	84
12	86
12	89
12	92
12	94
12	221
13	16
13	17
13	25
13	26
13	27
13	28
13	29
13	30
13	33
13	34
13	36
13	38
13	41
13	46
13	47
13	59
13	60
13	63
13	65
13	67
13	69
13	72
13	79
13	81
13	83
13	85
13	90
13	94
13	95
13	98
14	16
14	18
14	21
14	22
14	24
14	26
14	32
14	40
14	43
14	44
14	46
14	50
14	51
14	62
14	63
14	66
14	72
14	78
14	82
14	88
15	17
15	20
15	21
15	22
15	25
15	28
15	29
15	33
15	36
15	38
15	39
15	47
15	48
15	49
15	52
15	53
15	54
15	59
15	63
15	66
15	67
15	70
15	75
15	76
15	78
15	81
15	82
15	90
15	95
16	17
16	19
16	20
16	21
16	23
16	24
16	26
16	27
16	28
16	31
16	41
16	50
16	52
16	65
16	66
16	71
16	78
16	85
16	88
16	89
16	93
16	98
17	18
17	19
17	22
17	25
17	27
17	28
17	30
17	34
17	37
17	38
17	39
17	40
17	44
17	48
17	49
17	60
17	67
17	68
17	69
17	71
17	74
17	78
17	82
17	83
17	89
17	95
17	96
17	259
18	25
18	26
18	28
18	29
18	30
18	35
18	43
18	51
18	52
18	58
18	74
18	75
18	77
18	83
18	86
18	92
18	93
18	94
18	97
18	142
19	21
19	25
19	30
19	37
19	38
19	39
19	40
19	42
19	44
19	47
19	50
19	55
19	59
19	60
19	63
19	64
19	68
19	72
19	73
19	77
19	79
19	82
19	86
19	90
19	91
19	98
19	158
20	26
20	29
20	30
20	43
20	50
20	51
20	53
20	54
20	56
20	58
20	60
20	62
20	71
20	80
20	83
20	88
20	92
21	23
21	31
21	32
21	35
21	36
21	41
21	43
21	47
21	48
21	49
21	50
21	53
21	56
21	58
21	61
21	64
21	74
21	76
21	87
21	89
21	90
21	94
21	99
22	26
22	35
22	37
22	40
22	51
22	52
22	53
22	59
22	62
22	63
22	64
22	65
22	66
22	68
22	72
22	73
22	77
22	78
22	79
22	80
22	81
22	85
22	87
22	93
22	95
22	96
22	99
23	31
23	34
23	35
23	36
23	37
23	41
23	48
23	56
23	57
23	59
23	60
23	61
23	63
23	66
23	68
23	69
23	72
23	75
23	76
23	77
23	79
23	84
23	92
23	97
24	25
24	28
24	29
24	35
24	38
24	42
24	50
24	54
24	59
24	61
24	62
24	67
24	76
24	89
24	90
24	91
24	92
24	94
24	96
24	98
24	159
25	27
25	29
25	30
25	38
25	39
25	41
25	44
25	45
25	46
25	47
25	50
25	51
25	55
25	56
25	59
25	63
25	66
25	68
25	70
25	76
25	77
25	81
25	83
25	87
25	94
25	95
25	96
25	97
26	32
26	34
26	35
26	36
26	44
26	53
26	55
26	59
26	61
26	64
26	68
26	73
26	75
26	90
26	93
27	31
27	33
27	35
27	36
27	38
27	40
27	41
27	43
27	46
27	49
27	52
27	63
27	65
27	68
27	70
27	73
27	76
27	77
27	80
27	81
27	82
27	89
27	91
27	92
27	95
27	96
28	30
28	33
28	40
28	41
28	45
28	50
28	56
28	57
28	58
28	59
28	71
28	72
28	76
28	85
28	87
28	89
28	93
28	94
28	98
29	31
29	33
29	41
29	45
29	47
29	50
29	51
29	53
29	57
29	58
29	59
29	62
29	65
29	66
29	74
29	76
29	77
29	86
29	88
29	95
29	97
29	99
30	36
30	39
30	40
30	41
30	49
30	55
30	57
30	64
30	70
30	79
30	82
30	91
30	92
30	93
30	98
31	33
31	38
31	40
31	41
31	43
31	46
31	50
31	52
31	53
31	54
31	57
31	58
31	61
31	66
31	67
31	69
31	76
31	79
31	82
31	83
31	84
31	86
31	88
31	93
32	33
32	39
32	40
32	46
32	47
32	49
32	53
32	56
32	57
32	60
32	61
32	63
32	66
32	68
32	74
32	85
32	91
32	92
32	93
32	94
32	98
33	34
33	35
33	36
33	38
33	39
33	40
33	42
33	43
33	44
33	48
33	49
33	51
33	52
33	54
33	57
33	62
33	74
33	82
33	83
33	87
33	90
33	91
33	97
33	98
33	245
34	36
34	41
34	45
34	53
34	55
34	58
34	59
34	64
34	71
34	72
34	73
34	77
34	80
34	86
34	89
34	95
34	96
34	98
34	99
35	38
35	41
35	44
35	47
35	48
35	53
35	62
35	63
35	64
35	67
35	68
35	71
35	72
35	76
35	77
35	79
35	83
35	85
35	86
35	89
35	92
35	97
35	98
36	38
36	42
36	46
36	47
36	48
36	49
36	50
36	51
36	54
36	61
36	63
36	65
36	73
36	75
36	76
36	80
36	82
36	83
36	91
36	97
36	98
37	38
37	42
37	49
37	58
37	61
37	64
37	66
37	68
37	70
37	75
37	79
37	88
37	94
37	95
37	96
37	97
37	99
38	42
38	51
38	54
38	55
38	57
38	58
38	66
38	69
38	70
38	80
38	81
38	83
38	90
38	91
38	93
38	94
39	43
39	44
39	47
39	48
39	52
39	58
39	59
39	72
39	74
39	75
39	77
39	81
39	83
39	84
39	85
39	96
39	99
40	43
40	47
40	50
40	57
40	58
40	62
40	65
40	69
40	71
40	75
40	77
40	81
40	82
40	83
40	88
40	92
40	99
41	43
41	45
41	49
41	52
41	55
41	58
41	61
41	69
41	72
41	78
41	79
41	82
41	85
41	86
41	94
42	43
42	44
42	46
42	52
42	53
42	56
42	59
42	61
42	65
42	68
42	71
42	84
42	88
42	93
42	95
42	97
43	44
43	52
43	53
43	56
43	57
43	58
43	59
43	65
43	67
43	68
43	69
43	74
43	76
43	82
43	84
43	87
43	89
43	93
43	97
43	99
44	48
44	49
44	51
44	53
44	54
44	63
44	67
44	73
44	74
44	75
44	79
44	82
44	85
44	87
44	89
44	95
44	97
44	98
45	46
45	51
45	52
45	54
45	63
45	67
45	68
45	73
45	74
45	75
45	79
45	89
45	91
45	92
45	93
45	99
46	47
46	50
46	51
46	52
46	54
46	62
46	65
46	68
46	74
46	75
46	76
46	77
46	80
46	87
46	90
46	94
47	48
47	49
47	55
47	57
47	62
47	65
47	69
47	71
47	75
47	77
47	78
47	81
47	85
47	86
47	90
47	93
48	51
48	52
48	53
48	54
48	59
48	65
48	66
48	68
48	70
48	75
48	77
48	78
48	81
48	84
48	86
48	87
48	89
48	94
48	96
49	56
49	57
49	58
49	61
49	62
49	73
49	77
49	79
49	80
49	85
49	87
49	89
49	94
49	95
49	96
49	97
50	57
50	61
50	64
50	66
50	68
50	74
50	86
50	90
50	93
50	95
50	97
51	52
51	53
51	55
51	60
51	62
51	71
51	76
51	79
51	81
51	93
51	95
51	98
51	213
52	53
52	56
52	60
52	70
52	71
52	72
52	73
52	74
52	76
52	77
52	78
52	81
52	82
52	87
52	89
52	93
52	95
53	54
53	59
53	63
53	66
53	68
53	71
53	73
53	74
53	77
53	82
53	87
53	96
53	97
54	57
54	61
54	62
54	63
54	67
54	69
54	76
54	78
54	80
54	82
54	88
54	89
54	91
54	92
54	97
55	58
55	59
55	60
55	65
55	66
55	69
55	74
55	75
55	80
55	82
55	84
55	86
55	92
55	97
56	57
56	59
56	62
56	69
56	74
56	75
56	76
56	77
56	79
56	81
56	83
56	89
56	92
56	99
56	183
57	59
57	62
57	71
57	77
57	82
57	85
57	89
57	92
57	99
57	220
58	60
58	62
58	64
58	70
58	71
58	72
58	73
58	77
58	86
58	87
58	88
58	89
58	90
58	94
58	97
59	64
59	65
59	74
59	75
59	76
59	82
59	85
59	91
59	95
59	96
59	97
59	99
60	74
60	76
60	82
60	83
60	86
60	91
60	95
60	98
61	63
61	64
61	66
61	68
61	69
61	71
61	88
61	89
61	94
61	96
62	66
62	68
62	70
62	75
62	77
62	79
62	83
62	84
62	85
62	88
62	92
62	99
63	66
63	70
63	72
63	80
63	83
63	97
64	69
64	70
64	71
64	76
64	79
64	81
64	82
64	88
64	89
64	98
65	67
65	68
65	69
65	71
65	72
65	74
65	75
65	76
65	78
65	81
65	82
65	86
65	90
65	91
65	94
65	95
66	69
66	70
66	71
66	72
66	75
66	76
66	83
66	84
66	87
66	88
66	93
66	94
67	70
67	72
67	76
67	78
67	85
67	97
68	75
68	79
68	86
68	90
68	91
68	93
68	298
69	75
69	77
69	87
69	93
70	72
70	73
70	76
70	77
70	78
70	81
70	89
70	95
70	97
70	99
71	75
71	78
71	79
71	81
71	85
71	90
71	92
71	96
71	99
72	73
72	77
72	78
72	81
72	93
72	96
72	97
73	74
73	79
73	88
73	89
73	92
73	93
73	94
73	97
73	99
74	75
74	83
74	84
74	86
74	93
74	96
74	99
75	77
75	83
75	86
75	94
75	95
75	96
76	77
76	79
76	81
76	84
76	87
76	89
76	91
76	97
76	98
77	83
77	86
77	88
77	94
77	97
78	84
78	87
78	89
78	92
78	95
79	81
79	82
79	86
79	87
79	89
79	93
79	96
79	99
80	81
80	87
80	88
80	92
80	96
80	97
81	84
81	86
81	95
81	97
81	98
82	83
82	84
82	93
82	98
83	84
83	86
83	87
83	92
83	97
83	99
84	85
84	86
84	88
84	90
84	95
84	96
84	97
84	99
85	87
85	89
85	91
85	92
85	95
85	96
86	88
86	98
86	117
87	90
87	96
87	99
88	90
88	91
88	92
88	94
89	97
90	93
90	94
90	97
90	99
91	92
91	94
91	99
92	94
92	95
92	97
92	98
92	99
93	95
93	98
93	99
95	98
95	99
96	98
97	99
98	99
99	188
100	108
100	111
100	114
100	126
100	127
100	128
100	131
100	137
100	138
100	139
100	141
100	143
100	146
100	147
100	148
100	149
100	151
100	155
100	159
100	167
100	169
100	170
100	173
100	174
100	175
100	176
100	179
100	180
100	181
100	182
100	188
100	189
100	191
100	192
100	193
100	194
100	196
100	199
101	106
101	107
101	111
101	113
101	117
101	118
101	128
101	129
101	130
101	135
101	136
101	137
101	139
101	146
101	151
101	155
101	158
101	160
101	161
101	165
101	171
101	174
101	175
101	176
101	178
101	179
101	181
101	196
101	198
101	232
102	107
102	108
102	131
102	133
102	141
102	148
102	150
102	153
102	154
102	161
102	162
102	164
102	170
102	172
102	173
102	174
102	176
102	177
102	178
102	179
102	191
102	195
102	197
102	198
103	107
103	110
103	111
103	114
103	117
103	124
103	126
103	131
103	134
103	136
103	138
103	139
103	144
103	150
103	155
103	156
103	157
103	158
103	165
103	166
103	168
103	171
103	175
103	181
103	188
103	190
103	191
103	192
103	196
103	198
104	106
104	108
104	118
104	124
104	126
104	127
104	129
104	133
104	135
104	136
104	137
104	139
104	142
104	146
104	147
104	151
104	152
104	156
104	157
104	160
104	163
104	178
104	180
104	184
104	188
104	190
104	191
105	109
105	111
105	115
105	116
105	119
105	125
105	129
105	131
105	132
105	143
105	147
105	152
105	153
105	157
105	164
105	168
105	173
105	175
105	180
105	182
105	185
105	188
105	190
105	194
105	196
105	199
106	109
106	110
106	115
106	116
106	117
106	118
106	123
106	126
106	132
106	145
106	147
106	151
106	153
106	156
106	162
106	165
106	171
106	176
106	177
106	180
106	182
106	184
106	185
106	189
106	190
106	191
106	195
106	197
107	109
107	113
107	125
107	129
107	149
107	153
107	154
107	158
107	161
107	163
107	165
107	173
107	175
107	186
107	188
107	189
107	191
107	194
107	198
108	109
108	111
108	116
108	120
108	127
108	132
108	137
108	142
108	147
108	149
108	151
108	152
108	154
108	156
108	162
108	164
108	176
108	181
108	183
108	195
108	197
108	199
109	113
109	117
109	120
109	121
109	122
109	126
109	127
109	132
109	137
109	138
109	139
109	142
109	144
109	147
109	152
109	153
109	156
109	157
109	161
109	165
109	181
109	182
109	183
109	187
109	191
109	194
109	196
110	111
110	117
110	121
110	128
110	130
110	132
110	135
110	136
110	143
110	144
110	146
110	148
110	149
110	151
110	153
110	156
110	162
110	165
110	166
110	167
110	172
110	174
110	178
110	180
110	184
110	186
110	189
110	190
110	191
110	194
110	195
111	113
111	118
111	120
111	124
111	125
111	127
111	129
111	131
111	132
111	136
111	139
111	140
111	143
111	146
111	152
111	153
111	154
111	156
111	171
111	172
111	179
111	184
111	195
111	196
111	199
112	113
112	115
112	116
112	122
112	125
112	134
112	136
112	140
112	144
112	145
112	148
112	156
112	176
112	177
112	179
112	182
112	186
112	192
112	198
112	199
112	207
113	114
113	118
113	125
113	137
113	138
113	143
113	146
113	149
113	150
113	152
113	155
113	158
113	161
113	163
113	166
113	175
113	177
113	183
113	188
113	194
113	282
114	117
114	122
114	123
114	124
114	125
114	127
114	134
114	144
114	150
114	152
114	153
114	154
114	156
114	162
114	167
114	170
114	180
114	181
114	183
114	185
114	186
114	187
114	193
114	198
114	199
115	116
115	118
115	124
115	128
115	135
115	136
115	140
115	145
115	150
115	158
115	162
115	170
115	171
115	173
115	176
115	180
115	181
115	186
115	189
115	191
115	196
115	198
115	199
116	117
116	121
116	124
116	127
116	129
116	141
116	147
116	149
116	153
116	156
116	164
116	172
116	174
116	178
116	180
116	181
116	191
116	194
116	199
117	122
117	127
117	129
117	133
117	134
117	137
117	139
117	143
117	144
117	149
117	153
117	156
117	160
117	165
117	166
117	168
117	171
117	175
117	179
117	180
117	182
117	187
117	188
117	190
117	191
117	193
117	196
117	209
118	119
118	125
118	129
118	130
118	131
118	143
118	146
118	148
118	157
118	159
118	161
118	166
118	171
118	175
118	181
118	182
118	184
118	187
118	191
118	207
119	121
119	122
119	123
119	124
119	125
119	129
119	130
119	133
119	142
119	144
119	146
119	147
119	148
119	149
119	154
119	165
119	168
119	170
119	171
119	172
119	175
119	182
119	187
119	190
120	121
120	123
120	125
120	129
120	131
120	137
120	139
120	144
120	146
120	149
120	154
120	155
120	160
120	171
120	175
120	180
120	184
120	186
120	188
120	190
120	192
121	124
121	127
121	130
121	135
121	141
121	146
121	149
121	156
121	158
121	163
121	164
121	165
121	170
121	175
121	179
121	183
121	185
121	187
121	188
121	258
121	292
122	130
122	133
122	134
122	137
122	139
122	142
122	145
122	150
122	157
122	158
122	160
122	166
122	167
122	168
122	169
122	170
122	172
122	173
122	178
122	179
122	185
122	187
122	195
122	196
122	199
123	128
123	136
123	140
123	144
123	146
123	149
123	152
123	153
123	157
123	161
123	162
123	175
123	176
123	179
123	181
123	182
123	183
123	185
123	187
123	188
123	189
123	194
123	198
123	199
124	133
124	134
124	135
124	146
124	147
124	148
124	150
124	155
124	158
124	162
124	163
124	167
124	172
124	177
124	178
124	189
124	191
124	192
124	194
124	195
124	196
124	199
125	127
125	134
125	136
125	138
125	139
125	140
125	143
125	147
125	148
125	152
125	159
125	163
125	164
125	165
125	167
125	169
125	173
125	174
125	179
125	180
125	182
125	187
125	190
125	191
125	193
125	194
125	196
125	197
125	199
126	136
126	137
126	139
126	143
126	145
126	148
126	151
126	152
126	154
126	155
126	159
126	162
126	163
126	167
126	172
126	174
126	176
126	179
126	181
126	183
126	184
126	185
126	188
126	194
126	195
126	196
126	197
126	199
127	129
127	133
127	134
127	136
127	138
127	141
127	147
127	148
127	150
127	151
127	155
127	157
127	168
127	170
127	174
127	180
127	181
127	186
127	191
127	192
128	130
128	131
128	137
128	147
128	148
128	155
128	157
128	158
128	159
128	167
128	168
128	169
128	170
128	174
128	176
128	177
128	178
128	180
128	184
128	185
128	188
128	189
128	192
128	194
128	195
128	198
128	199
129	136
129	139
129	140
129	141
129	142
129	147
129	150
129	154
129	156
129	158
129	159
129	162
129	163
129	169
129	171
129	187
129	189
129	190
129	195
129	196
129	197
129	199
130	131
130	133
130	136
130	138
130	141
130	143
130	144
130	148
130	149
130	151
130	161
130	170
130	171
130	172
130	174
130	189
130	190
130	191
130	192
131	132
131	135
131	139
131	141
131	142
131	149
131	153
131	167
131	179
131	180
131	182
131	189
131	193
131	196
131	197
131	199
132	137
132	139
132	144
132	154
132	155
132	161
132	164
132	166
132	171
132	177
132	184
132	186
132	188
133	137
133	138
133	139
133	140
133	141
133	146
133	147
133	149
133	152
133	153
133	155
133	157
133	159
133	160
133	165
133	168
133	171
133	172
133	178
133	179
133	180
133	185
133	187
133	190
134	135
134	140
134	141
134	142
134	144
134	146
134	147
134	151
134	154
134	159
134	161
134	162
134	164
134	167
134	168
134	171
134	174
134	176
134	177
134	178
134	193
134	195
134	196
134	198
134	199
135	137
135	138
135	143
135	144
135	145
135	149
135	151
135	154
135	155
135	161
135	162
135	166
135	171
135	175
135	177
135	180
135	181
135	188
135	190
135	191
135	195
135	196
135	198
136	144
136	148
136	149
136	155
136	156
136	157
136	162
136	173
136	174
136	176
136	177
136	178
136	187
136	189
136	192
136	194
136	195
136	198
137	142
137	143
137	148
137	149
137	157
137	158
137	159
137	162
137	169
137	177
137	178
137	179
137	189
137	191
137	193
137	196
137	198
138	139
138	142
138	146
138	148
138	149
138	152
138	154
138	157
138	158
138	160
138	162
138	164
138	168
138	169
138	170
138	175
138	178
138	179
138	188
138	190
138	195
138	197
139	140
139	141
139	142
139	143
139	145
139	148
139	151
139	152
139	155
139	156
139	159
139	160
139	162
139	165
139	167
139	172
139	178
139	180
139	183
139	186
139	188
139	191
139	193
139	195
140	146
140	149
140	151
140	154
140	160
140	162
140	164
140	166
140	167
140	168
140	174
140	176
140	181
140	183
140	185
140	186
140	187
140	188
140	193
140	196
140	198
140	199
141	153
141	157
141	162
141	163
141	166
141	167
141	168
141	169
141	171
141	173
141	174
141	175
141	179
141	184
141	192
141	196
142	148
142	157
142	162
142	164
142	165
142	167
142	168
142	169
142	174
142	176
142	179
142	183
142	186
142	191
142	199
142	257
143	145
143	146
143	149
143	150
143	154
143	169
143	171
143	174
143	181
143	182
143	184
143	188
143	193
143	196
144	146
144	147
144	152
144	157
144	162
144	164
144	170
144	172
144	175
144	178
144	180
144	186
144	189
144	194
145	149
145	161
145	169
145	172
145	173
145	175
145	176
145	177
145	179
145	180
145	184
145	188
145	190
145	191
145	195
146	148
146	150
146	153
146	154
146	158
146	160
146	162
146	168
146	170
146	171
146	180
146	188
146	189
146	193
146	194
146	198
146	199
147	148
147	149
147	154
147	163
147	164
147	165
147	166
147	167
147	173
147	175
147	182
147	186
147	187
147	190
147	191
147	194
147	195
147	197
148	162
148	169
148	170
148	174
148	178
148	181
148	182
148	183
148	184
148	186
148	187
148	193
148	195
148	197
149	150
149	160
149	162
149	163
149	168
149	173
149	175
149	180
149	184
149	185
149	189
149	191
149	193
150	151
150	154
150	155
150	159
150	160
150	164
150	165
150	167
150	168
150	170
150	180
150	181
150	188
150	197
150	198
150	199
151	166
151	168
151	176
151	184
151	185
151	186
151	190
151	191
151	198
152	153
152	157
152	159
152	161
152	162
152	171
152	173
152	174
152	175
152	178
152	179
152	183
152	186
152	188
152	190
152	196
152	259
153	157
153	166
153	178
153	179
153	181
153	184
153	196
153	197
154	161
154	164
154	166
154	167
154	173
154	174
154	178
154	181
154	183
154	184
155	156
155	157
155	160
155	164
155	166
155	171
155	177
155	180
155	181
155	188
155	195
156	158
156	159
156	163
156	164
156	170
156	174
156	175
156	176
156	181
156	183
156	190
156	191
156	197
157	158
157	159
157	163
157	164
157	170
157	173
157	176
157	182
157	186
157	187
157	190
158	160
158	162
158	164
158	165
158	168
158	172
158	173
158	178
158	184
158	186
158	190
158	196
158	199
159	160
159	161
159	168
159	169
159	170
159	171
159	174
159	181
159	183
159	184
159	185
159	187
159	191
159	192
159	193
160	161
160	162
160	164
160	165
160	168
160	170
160	171
160	174
160	179
160	185
160	186
160	191
160	194
160	195
160	198
161	165
161	169
161	172
161	173
161	176
161	177
161	182
161	193
161	194
161	266
162	163
162	166
162	177
162	179
162	183
162	185
162	191
162	197
163	164
163	168
163	173
163	174
163	175
163	183
163	185
163	191
163	192
164	167
164	168
164	169
164	170
164	179
164	183
164	185
164	186
164	188
164	190
164	192
164	195
164	197
165	167
165	168
165	170
165	172
165	176
165	177
165	181
165	186
165	190
165	193
165	195
165	197
165	199
166	168
166	174
166	182
166	188
166	189
166	196
166	198
167	173
167	175
167	176
167	177
167	185
167	190
167	192
167	196
167	197
168	174
168	175
168	178
168	181
168	182
168	187
168	188
168	197
168	199
169	174
169	179
169	184
169	186
169	192
169	193
169	196
169	198
170	182
170	184
170	188
170	189
170	197
170	198
171	172
171	175
171	176
171	181
171	183
171	185
171	191
171	193
171	194
171	196
171	198
172	174
172	182
172	184
172	186
172	190
172	195
173	177
173	179
173	181
173	183
173	184
173	185
173	186
173	190
173	191
173	192
173	198
174	177
174	183
174	185
174	186
174	190
174	191
174	279
175	179
175	180
175	182
175	183
175	184
175	185
175	189
175	190
175	191
175	197
176	177
176	183
176	186
176	188
176	198
177	181
177	182
177	184
177	193
177	197
177	198
178	183
178	186
178	187
178	189
178	190
178	191
178	193
178	195
179	180
179	182
179	186
179	187
180	181
180	182
180	185
180	187
180	193
180	195
180	198
180	199
181	182
181	187
181	192
181	195
181	199
183	185
183	187
183	188
183	194
183	196
183	199
184	185
184	186
184	191
184	194
185	186
185	187
185	190
185	195
186	187
186	188
186	189
186	194
186	195
186	199
187	188
188	190
188	193
188	196
188	199
189	191
189	194
189	196
189	197
190	196
191	192
191	193
191	195
192	194
192	196
192	197
192	198
194	196
194	259
195	199
197	199
198	199
200	205
200	207
200	210
200	211
200	212
200	213
200	215
200	217
200	218
200	219
200	221
200	225
200	226
200	227
200	229
200	231
200	235
200	240
200	241
200	243
200	246
200	248
200	251
200	255
200	262
200	264
200	265
200	278
200	280
200	281
200	286
200	293
200	299
201	203
201	213
201	214
201	219
201	220
201	226
201	232
201	233
201	238
201	239
201	242
201	245
201	248
201	249
201	251
201	253
201	256
201	259
201	266
201	268
201	272
201	275
201	276
201	278
201	282
201	288
201	289
201	291
201	292
201	294
201	295
201	299
202	205
202	207
202	208
202	210
202	213
202	216
202	222
202	228
202	229
202	231
202	233
202	237
202	238
202	241
202	242
202	248
202	250
202	261
202	264
202	268
202	272
202	277
202	279
202	281
202	282
202	283
202	284
202	288
202	294
202	295
203	204
203	205
203	212
203	214
203	216
203	220
203	223
203	233
203	238
203	248
203	253
203	258
203	261
203	268
203	270
203	272
203	279
203	281
203	286
203	287
203	291
203	293
204	205
204	210
204	211
204	216
204	224
204	229
204	233
204	238
204	244
204	247
204	253
204	256
204	259
204	265
204	266
204	270
204	273
204	277
204	280
204	282
204	283
204	284
204	291
204	292
204	295
204	298
204	299
205	206
205	214
205	220
205	222
205	225
205	230
205	232
205	241
205	243
205	244
205	246
205	247
205	256
205	258
205	262
205	266
205	268
205	276
205	279
205	280
205	283
205	288
205	290
205	292
205	294
205	297
206	207
206	209
206	211
206	222
206	225
206	227
206	229
206	231
206	237
206	239
206	240
206	242
206	243
206	245
206	246
206	249
206	256
206	257
206	262
206	264
206	271
206	277
206	279
206	282
206	284
206	292
206	299
207	208
207	209
207	211
207	212
207	214
207	220
207	222
207	223
207	228
207	229
207	233
207	236
207	237
207	240
207	246
207	248
207	251
207	255
207	257
207	259
207	262
207	265
207	266
207	269
207	278
207	284
207	286
207	291
207	294
207	296
207	298
207	299
208	210
208	213
208	220
208	222
208	224
208	232
208	233
208	236
208	237
208	239
208	240
208	244
208	246
208	248
208	253
208	255
208	260
208	264
208	265
208	270
208	279
208	280
208	291
208	293
208	296
208	297
208	298
209	210
209	211
209	214
209	222
209	224
209	228
209	232
209	234
209	236
209	242
209	243
209	247
209	249
209	253
209	255
209	257
209	259
209	262
209	263
209	264
209	268
209	270
209	280
209	282
209	289
209	290
209	291
209	294
210	211
210	213
210	214
210	223
210	224
210	226
210	228
210	229
210	233
210	238
210	242
210	244
210	245
210	247
210	248
210	252
210	254
210	255
210	260
210	264
210	268
210	271
210	274
210	275
210	287
211	215
211	216
211	219
211	220
211	223
211	228
211	233
211	234
211	235
211	236
211	237
211	239
211	240
211	254
211	259
211	271
211	276
211	281
211	283
211	285
211	287
211	289
211	292
211	294
212	213
212	217
212	224
212	225
212	227
212	232
212	234
212	236
212	238
212	242
212	246
212	249
212	254
212	256
212	258
212	261
212	264
212	265
212	266
212	268
212	269
212	282
212	285
212	286
212	289
212	299
213	218
213	220
213	226
213	227
213	228
213	234
213	236
213	237
213	243
213	246
213	250
213	251
213	252
213	255
213	264
213	265
213	271
213	272
213	273
213	277
213	281
213	283
213	284
213	287
213	288
213	289
213	290
213	292
213	297
214	215
214	222
214	225
214	232
214	233
214	235
214	238
214	240
214	244
214	245
214	246
214	248
214	265
214	269
214	273
214	279
214	281
214	282
214	283
214	284
214	291
214	295
214	296
214	297
215	216
215	231
215	237
215	238
215	239
215	242
215	243
215	244
215	246
215	249
215	250
215	254
215	255
215	262
215	263
215	267
215	276
215	277
215	281
215	283
215	284
215	290
215	292
215	298
216	218
216	219
216	220
216	226
216	232
216	233
216	239
216	243
216	245
216	248
216	249
216	251
216	254
216	261
216	263
216	265
216	268
216	269
216	274
216	276
216	278
216	279
216	281
216	284
216	291
216	292
216	293
216	295
216	297
217	218
217	230
217	233
217	234
217	235
217	238
217	245
217	249
217	254
217	256
217	259
217	260
217	264
217	265
217	267
217	272
217	274
217	278
217	279
217	281
217	290
217	294
218	222
218	223
218	226
218	228
218	230
218	231
218	232
218	233
218	235
218	236
218	242
218	244
218	246
218	248
218	251
218	252
218	255
218	258
218	260
218	261
218	264
218	266
218	267
218	269
218	273
218	281
218	282
218	290
218	294
218	296
218	297
219	220
219	221
219	222
219	224
219	226
219	229
219	237
219	243
219	245
219	246
219	253
219	254
219	256
219	261
219	263
219	272
219	275
219	277
219	278
219	280
219	283
219	287
219	290
219	291
219	292
219	293
219	294
219	295
219	296
219	298
219	299
220	227
220	229
220	230
220	231
220	233
220	234
220	239
220	241
220	245
220	257
220	261
220	263
220	268
220	271
220	274
220	281
220	285
220	294
220	299
221	225
221	227
221	234
221	238
221	239
221	240
221	241
221	246
221	249
221	261
221	264
221	265
221	268
221	269
221	271
221	273
221	275
221	282
221	283
221	285
221	287
221	292
221	298
222	224
222	230
222	232
222	238
222	243
222	249
222	250
222	251
222	255
222	257
222	259
222	261
222	262
222	266
222	270
222	271
222	272
222	275
222	276
222	278
222	279
222	284
222	285
222	286
222	292
222	294
222	297
223	226
223	229
223	234
223	235
223	241
223	244
223	247
223	251
223	252
223	256
223	259
223	260
223	262
223	263
223	267
223	269
223	271
223	272
223	273
223	274
223	275
223	280
223	281
223	282
223	283
223	286
223	288
223	289
223	295
223	296
223	299
224	227
224	228
224	234
224	236
224	238
224	243
224	244
224	246
224	247
224	250
224	251
224	254
224	256
224	257
224	259
224	266
224	271
224	273
224	280
224	283
224	284
224	286
224	287
224	288
224	289
225	228
225	230
225	231
225	233
225	238
225	240
225	248
225	251
225	252
225	255
225	258
225	267
225	280
225	282
225	286
225	294
225	296
226	229
226	235
226	238
226	239
226	242
226	247
226	252
226	256
226	258
226	259
226	261
226	268
226	269
226	271
226	273
226	275
226	277
226	278
226	283
226	285
226	289
226	290
226	291
226	293
226	294
226	298
227	228
227	230
227	233
227	236
227	240
227	244
227	247
227	252
227	254
227	257
227	260
227	269
227	272
227	273
227	275
227	276
227	282
227	283
227	287
227	289
227	296
228	232
228	236
228	237
228	240
228	249
228	251
228	253
228	254
228	255
228	259
228	268
228	276
228	277
228	281
228	285
228	289
228	291
228	294
228	299
229	233
229	235
229	239
229	255
229	263
229	264
229	271
229	272
229	275
229	276
229	282
229	283
229	284
229	285
229	286
229	288
229	293
230	231
230	233
230	247
230	248
230	252
230	253
230	257
230	258
230	264
230	268
230	269
230	276
230	279
230	280
230	282
230	287
230	290
230	293
230	294
231	235
231	236
231	239
231	240
231	243
231	245
231	250
231	254
231	261
231	263
231	269
231	275
231	281
231	294
232	248
232	255
232	258
232	263
232	269
232	270
232	271
232	272
232	279
232	284
232	286
232	292
232	295
232	299
233	236
233	237
233	241
233	244
233	245
233	247
233	250
233	252
233	257
233	261
233	262
233	272
233	278
233	284
233	291
233	297
234	241
234	243
234	244
234	245
234	247
234	248
234	249
234	251
234	258
234	259
234	264
234	266
234	267
234	268
234	269
234	272
234	276
234	277
234	281
234	283
234	288
234	297
235	240
235	241
235	245
235	247
235	248
235	258
235	263
235	266
235	271
235	272
235	279
235	286
235	288
235	289
235	291
236	239
236	242
236	243
236	244
236	249
236	251
236	256
236	257
236	258
236	259
236	260
236	265
236	269
236	270
236	278
236	281
236	287
236	290
236	297
236	299
237	239
237	242
237	250
237	255
237	257
237	265
237	276
237	279
237	281
237	289
237	290
237	292
237	295
237	296
237	299
238	253
238	257
238	258
238	261
238	264
238	268
238	271
238	273
238	279
238	281
238	282
238	285
238	288
238	296
239	243
239	244
239	248
239	251
239	255
239	257
239	260
239	262
239	263
239	264
239	265
239	266
239	267
239	268
239	269
239	270
239	271
239	272
239	273
239	277
239	279
239	294
240	241
240	242
240	244
240	251
240	259
240	262
240	263
240	278
240	281
240	288
240	289
240	290
240	292
240	295
240	296
240	297
240	299
241	242
241	243
241	249
241	252
241	256
241	257
241	273
241	275
241	276
241	278
241	279
241	280
241	282
241	283
241	284
241	288
241	290
241	291
241	292
241	293
241	296
242	247
242	248
242	249
242	251
242	255
242	262
242	267
242	268
242	269
242	281
242	284
242	291
242	294
242	296
242	298
242	299
243	247
243	249
243	257
243	258
243	262
243	263
243	264
243	274
243	276
243	283
243	284
243	286
243	287
243	289
243	291
243	295
243	296
243	297
243	299
244	258
244	261
244	262
244	264
244	267
244	268
244	272
244	275
244	278
244	281
244	284
244	291
245	250
245	251
245	254
245	255
245	261
245	262
245	265
245	266
245	268
245	270
245	271
245	273
245	276
245	278
245	280
245	283
245	284
245	285
245	288
245	292
245	297
245	298
246	252
246	255
246	257
246	259
246	260
246	265
246	269
246	282
246	285
246	287
246	293
246	297
246	299
247	248
247	249
247	258
247	264
247	266
247	270
247	272
247	274
247	275
247	281
247	283
247	284
247	286
247	288
247	295
247	298
248	250
248	254
248	258
248	275
248	276
248	279
248	280
248	283
248	285
248	286
248	294
248	298
249	251
249	259
249	263
249	267
249	269
249	270
249	272
249	273
249	274
249	277
249	279
249	280
249	282
249	285
249	288
249	291
249	293
249	295
249	296
250	253
250	255
250	265
250	269
250	270
250	279
250	289
250	294
250	296
250	297
250	298
251	252
251	257
251	258
251	268
251	270
251	272
251	273
251	276
251	278
251	281
251	284
251	291
251	294
251	296
251	299
252	253
252	259
252	264
252	273
252	275
252	279
252	280
252	286
252	287
252	288
252	291
252	297
253	264
253	269
253	271
253	275
253	277
253	279
253	280
253	282
253	284
253	288
253	291
253	293
253	295
253	299
254	256
254	260
254	261
254	262
254	263
254	274
254	275
254	278
254	281
254	284
254	288
254	292
254	297
255	258
255	260
255	262
255	263
255	264
255	268
255	269
255	275
255	283
255	285
255	286
255	287
255	289
255	292
255	293
255	297
256	262
256	268
256	273
256	274
256	284
256	285
256	292
256	298
257	259
257	260
257	263
257	264
257	267
257	268
257	274
257	277
257	290
257	293
257	294
258	263
258	264
258	265
258	268
258	269
258	271
258	272
258	273
258	277
258	286
258	287
258	289
258	290
258	291
258	293
258	296
259	267
259	278
259	286
259	289
259	290
259	293
260	261
260	266
260	267
260	268
260	272
260	273
260	275
260	277
260	280
260	284
260	285
260	296
261	263
261	271
261	273
261	274
261	276
261	279
261	280
261	282
261	283
261	284
261	286
261	288
261	289
261	292
261	298
261	299
262	267
262	272
262	281
262	283
262	290
262	291
263	264
263	265
263	268
263	269
263	270
263	272
263	273
263	279
263	281
263	284
263	288
263	289
263	290
263	293
263	294
263	295
263	296
264	270
264	271
264	282
264	285
264	291
264	296
264	297
264	298
265	269
265	273
265	280
265	289
265	290
265	291
265	293
266	270
266	272
266	277
266	278
266	288
266	289
266	292
266	295
267	271
267	275
267	277
267	280
267	281
267	287
268	270
268	272
268	275
268	276
268	283
268	289
268	290
268	297
269	270
269	282
269	284
269	285
269	287
269	288
269	290
269	291
269	298
270	272
270	274
270	284
270	286
270	288
270	291
270	299
271	273
271	277
271	279
271	286
271	287
271	293
271	295
271	299
272	283
272	288
272	289
272	293
272	294
272	297
272	298
273	276
273	278
273	279
273	281
273	282
273	285
273	288
273	290
273	292
273	294
273	295
273	296
274	277
274	280
274	281
274	283
274	285
274	290
274	291
274	292
274	295
274	298
275	276
275	278
275	279
275	283
275	284
275	285
275	286
275	290
275	292
276	277
276	279
276	282
276	284
276	290
276	294
276	295
276	297
276	298
277	278
277	283
277	284
277	290
277	293
277	294
277	298
278	283
278	289
278	293
278	299
279	281
279	284
279	285
279	286
279	287
279	290
279	296
280	285
280	288
281	283
281	284
281	289
281	291
281	299
282	283
282	284
282	287
282	289
282	292
282	298
283	285
283	289
283	291
283	292
283	294
283	299
284	285
284	294
284	295
284	297
285	287
285	288
285	290
285	291
285	294
286	287
286	288
286	289
286	296
286	297
286	298
287	290
287	293
287	294
287	295
288	289
288	291
288	295
288	297
289	291
289	295
290	294
290	296
290	299
291	294
291	299
292	297
293	294
295	296
295	298
296	297
296	298


==> figs/3-communities/3-community/paragraph.txt <==
We created a graph with 3 strong communities using the stochastic block model. The communities sizes were 100, the intra-community probability was 0.3, and the inter-community edge probability was 0.05. The average access probability within each cluster/community is 0.88, whereas the average access across clusters/communities is 0.64.
